Learning Models for Following Natural Language Directions in Unknown Environments

Natural language offers an intuitive and flexible means for humans to communicate with the robots that we will increasingly work alongside in our homes and workplaces. Recent advancements have given rise to robots that are able to interpret natural language manipulation and navigation commands, but these methods require a prior map of the robot's environment. In this paper, we propose a novel learning framework that enables robots to successfully follow natural language route directions without any previous knowledge of the environment. The algorithm utilizes spatial and semantic information that the human conveys through the command to learn a distribution over the metric and semantic properties of spatially extended environments. Our method uses this distribution in place of the latent world model and interprets the natural language instruction as a distribution over the intended behavior. A novel belief space planner reasons directly over the map and behavior distributions to solve for a policy using imitation learning. We evaluate our framework on a voice-commandable wheelchair. The results demonstrate that by learning and performing inference over a latent environment model, the algorithm is able to successfully follow natural language route directions within novel, extended environments.

==> results/data/belief-distance.dat <==
training 		 validation
1.473132892792195836e+00 3.518535273984957357e+00
1.232223669157202384e+00 3.372717126166494328e+00
1.339930167066056610e+00 1.754086610266346602e+00
1.256334534715517259e+00 2.786406227736176966e+00
1.218739987025532434e+00 4.791596300160843036e+00
1.403581961005834877e+00 1.594405683285571085e+00
1.277232585320274616e+00 3.720260753992706171e+00
9.397738144084234468e-01 2.262895604784529446e+00
1.387984076807545764e+00 1.446096832955903633e+00
1.375893227254273876e+00 2.390786098855293584e+00
1.499497016417323803e+00 1.821509069609980491e+00
1.710519893814067327e+00 4.081361968796340278e+00
1.012312243005212276e+00 4.422808563717023134e+00
1.252905430457910363e+00 2.318277822985720604e+00
1.460562094907582598e+00 2.878927269741735628e+00
9.528216051116706886e-01 3.943399271527112226e+00
1.491723571910532620e+00 1.521701840771651160e+00
1.105758455594162415e+00 4.644050930410525524e+00
9.843689574116386565e-01 3.450151899655763188e+00
1.110592495797763091e+00 2.664437170398924692e+00
1.149002778509911060e+00 3.039783872261885289e+00
1.079236481365243305e+00 3.721312324361023105e+00
1.543490391225165403e+00 5.108170664570358177e+00
1.391874026137684517e+00 1.854587961253509443e+00
1.409020832305580173e+00 2.234028294920667346e+00
1.516741049645164097e+00 3.513654405015882443e+00
1.441070864696377685e+00 1.778104584290670420e+00
1.166997830531414593e+00 1.477247791978668623e+00
1.293489890879668147e+00 3.562473653413528840e+00
1.747202972840093516e+00 2.839930637343783815e+00
7.593733606859217611e-01 4.203005570237899668e+00
1.277991961414441713e+00 2.909553619666001900e+00
1.086098762899757375e+00 4.027338292728520841e+00
1.097677356717828179e+00 1.874707281092290234e+00
1.496282667199552163e+00 2.428967816703436977e+00
1.591038326434383698e+00 2.911868970082154284e+00
1.269893272250119276e+00 3.170522228647620899e+00
1.174067852655961142e+00 3.549674310009760081e+00
1.429387044149127428e+00 4.909938811221807420e+00
1.365152411083540684e+00 1.918705445024882161e+00
1.352702178433455416e+00 2.407689478730122623e+00
1.614430630008693246e+00 3.146099904145149839e+00
1.491358761694638879e+00 2.840899138056057094e+00
1.237839603272015365e+00 4.780354845797143426e+00
1.182127701430864208e+00 3.697802096778236347e+00
1.257778666791613764e+00 1.625681081413255846e+00
1.039343600092875297e+00 3.638139917145847502e+00
9.993460223332125691e-01 1.642785408432015037e+00
1.537494736890981928e+00 3.760368888548049515e+00
1.063956396093017620e+00 3.648824720223564633e+00
1.391755815084805947e+00 3.045640685394142455e+00
1.094566315710664872e+00 2.959433848220269336e+00
1.297228797612818507e+00 3.326309726380921372e+00
1.538900966121975467e+00 4.392707128258020788e+00
1.584034304220613087e+00 2.057252081506754759e+00
1.561340967168224125e+00 3.423368533197958197e+00
1.342150267405080033e+00 1.269163214231639136e+00
1.849187000255903213e+00 1.871183438388557052e+00
1.277573549387793106e+00 2.517650164710377059e+00
1.001557377363441859e+00 1.345218595868519662e+00
1.322513033587403575e+00 3.141767936219515001e+00
1.462499449675945584e+00 2.499932284147422301e+00
1.247763393925801267e+00 2.486541202860358180e+00
1.025476176340413437e+00 3.465447712641315903e+00
1.252100658982800319e+00 1.431144621043082044e+00
1.786837823401293823e+00 1.764540743742509799e+00
1.479858544630626271e+00 3.330977326135792005e+00
1.552729151528359441e+00 9.077383150403095513e-01
1.689649102482797094e+00 4.109603328881253681e+00
1.437219477541617163e+00 2.417214656923049709e+00
1.157890227631075852e+00 1.916500876232978934e+00
1.886730585755126866e+00 1.597014229031934462e+00
1.410234656157507205e+00 2.546120577162547693e+00
1.305703519865010653e+00 2.342249030913466257e+00
1.340015487480448186e+00 1.012764928501769468e+00
1.287607095534874846e+00 4.438391703265093469e+00
9.785817268038885519e-01 2.821637392506567643e+00
1.314614068419491577e+00 2.886892172654912159e+00
1.035380873214782005e+00 3.453358283100801174e+00
9.524956626486515976e-01 4.108691270875342028e+00
1.320786380000889215e+00 3.287866279119856294e+00
1.392801857158490808e+00 3.246554963461685706e+00
9.429071388039936830e-01 3.117084087746377463e+00
1.336821037302446946e+00 2.746904431473470076e+00
1.318848650461713401e+00 1.805726998834735975e+00
1.298688286092980038e+00 4.019320047362976212e+00
9.853656771379429857e-01 2.988960336481782054e+00
1.489472394455761073e+00 3.219968207618023825e+00
1.403666426771583264e+00 2.087043314182526199e+00
1.222538944871196742e+00 6.689023132263121951e+00
1.398944867418159266e+00 2.087676152080153003e+00
1.107002158438007644e+00 3.826304753961290217e+00
1.304228891293562231e+00 1.719204814769730305e+00
1.639013574982854715e+00 2.748201179061530830e+00
1.071773965240167215e+00 3.206381195949730589e+00
7.955876830079893214e-01 3.533088217504939621e+00
1.800169923218321255e+00 2.195595955043932790e+00
1.395180903941016126e+00 5.834621766221233408e+00
1.459193254937064532e+00 3.449351268740562748e+00
1.350027946982538252e+00 2.553003338177785686e+00
1.518802857547111751e+00 1.621554369937927120e+00
9.425947402122267782e-01 1.984944892627552360e+00
1.634034684930438353e+00 3.969304109548934090e+00
9.911302268214817746e-01 1.886977789171729425e+00
1.101548821116564048e+00 3.154188710347446190e+00
1.065873733990607253e+00 5.253442669452470071e+00
1.087975113597369647e+00 5.541069214505819573e+00
1.121733300328626504e+00 3.482246960517214163e+00
1.262985053516717526e+00 3.422294315485117977e+00
1.062409869557674247e+00 2.627760965898297663e+00
1.234902927265654426e+00 3.162252649586576148e+00
1.412072298610081100e+00 2.314492588540471463e+00
1.437165877756459098e+00 3.057450485196370416e+00
1.380881191889602899e+00 2.005737135121062220e+00
1.603266020998975527e+00 1.805106790982459630e+00
1.241188811505912426e+00 1.821641507792821635e+00
1.797213037025989557e+00 1.515841328950223499e+00
1.077652729528312481e+00 3.196885370988713948e+00
1.364850880280100709e+00 2.697375116258320826e+00
1.334273944013423252e+00 2.560085381561628903e+00
1.568333098612712861e+00 1.255413889151397511e+00
1.438106629789472013e+00 2.808350028193434156e+00
1.133531548128112743e+00 4.052678944831670904e+00
1.039580336557393458e+00 9.585650903765113862e-01
1.601438631062118478e+00 2.903469111434870076e+00
1.519843239287266279e+00 4.100657965315062548e+00
1.145108519809992842e+00 3.286024276015726553e+00
1.332675086989556723e+00 3.172057550503776913e+00
1.365875656893388745e+00 4.360693583395657491e+00
1.247479993201419335e+00 1.653433974011851548e+00
1.639591145860767263e+00 1.971047758307428843e+00
1.389818257524186418e+00 1.559373027387124244e+00
1.297403545424941518e+00 1.955415584633047876e+00
1.293158450393389947e+00 2.638231898034118394e+00
1.325311645402062810e+00 2.546148756193871598e+00
1.390301010226794975e+00 2.119485940050855444e+00
1.188032452141831952e+00 2.137281781272134751e+00
9.887139443937084105e-01 2.979012792076469740e+00
1.046417807490656493e+00 2.676906507063237406e+00
1.136081645524808392e+00 1.855834903545745540e+00
1.320738742974255864e+00 3.348613345836286559e+00
1.317134026665949698e+00 3.033485857334194069e+00
1.416422990632612233e+00 2.487940642357423737e+00
1.165039304237940554e+00 2.737042483836959139e+00
1.549236357753086324e+00 2.404736956547905535e+00
1.088655884885809888e+00 4.909895104865393378e+00
1.283666194673657390e+00 2.789100110452514603e+00
9.179724374623933203e-01 3.707554543979548534e+00
1.100335934525844994e+00 2.261953314482564537e+00
1.601619720891765741e+00 1.775845356305098877e+00
1.360621883377220120e+00 3.194430224495753645e+00
1.173539483625233526e+00 4.528661235210997837e+00
1.213415004243940887e+00 3.209095604470752150e+00
1.379097489450090919e+00 2.400561141614685923e+00
9.110896004929254222e-01 2.499930285528764173e+00
1.406920649778246046e+00 1.944740901974757907e+00
1.566662963718556956e+00 8.800909598746478046e-01
1.192000012957121324e+00 3.815328617263185951e+00
1.393664830248046771e+00 3.870622673480799136e+00
9.996233625644557197e-01 4.120934706075953358e+00
8.867803728565959442e-01 3.979654418371523228e+00
1.599853690992056432e+00 2.899127840253472588e+00
1.524915350678108128e+00 2.299129982270027739e+00
9.471943330979871734e-01 3.156917261601376978e+00
1.379062468477666226e+00 2.421453684228506376e+00
1.428990768470885353e+00 6.499743769920661052e+00
1.280316707413918342e+00 3.235456032480228394e+00
1.253397250846396194e+00 1.228408375294756993e+00
1.747281512178077589e+00 2.791788074750994664e+00
1.881332338534235094e+00 3.928933665318733670e+00
1.115959333252736885e+00 3.713543128856500619e+00
1.254324909673859345e+00 2.802333281090366501e+00
1.491683772595190138e+00 2.051343948633105096e+00
1.113200286095068048e+00 2.067257207943132613e+00
1.674854348381283442e+00 3.779993302743896333e+00
1.674457420481080261e+00 6.143505035770584044e+00
1.293314155055271142e+00 2.974304544066081135e+00
1.120475459375379845e+00 8.893016570631705475e-01
1.043656084859742039e+00 1.483062807415521211e+00
1.172836793256946342e+00 3.088285371252456279e+00
1.606230691284274759e+00 3.368219257037145198e+00
1.070004247249082052e+00 2.724865187152843315e+00
1.475100964176561336e+00 3.506840305137504554e+00
1.655868067407157751e+00 2.203716872986485331e+00
1.322477266778204763e+00 3.034131964020023275e+00
1.298953999172892226e+00 1.746925407045509804e+00
8.326070465192468850e-01 3.987550671827640336e+00
1.783023362584191807e+00 1.402883119705590653e+00
1.126646097457630002e+00 2.756454013218180066e+00
1.331428023706141328e+00 3.057095780038842303e+00
1.619349832397927624e+00 2.832578738834345522e+00
1.112534449743967535e+00 6.100478324849725631e+00
1.438922245146896373e+00 2.136448324181456027e+00
1.210823681016820696e+00 2.649225036572107062e+00
1.255521793398757691e+00 3.666519237899838135e+00
1.211960554838691362e+00 4.953512088106721833e+00
1.295803890740998554e+00 1.523879255119765741e+00
1.295228665590607564e+00 2.737816096723974191e+00
1.495334583179686039e+00 2.933208993635080919e+00
9.987351161537521005e-01 4.939955810732113761e+00


==> results/data/nlmmp-distance.dat <==
training 		 validation
1.776454220836890752e+00 9.191616446613792846e+00
1.297195514409530404e+00 9.123026433812768232e+00
1.891843163874188827e+00 6.153204732853383874e+00
1.969913312613797762e+00 7.743059365967710939e+00
1.509283586615289829e+00 1.035910055470567137e+01
1.769454215518503792e+00 8.880167820157778280e+00
2.381149374674385921e+00 5.624801560958921698e+00
2.054459045878335388e+00 8.524505429848533211e+00
2.056624201931671170e+00 6.016054124275130199e+00
1.455210096675781273e+00 4.715931951534765076e+00
2.010441230522518108e+00 7.144950415419693890e+00
2.304031334937037823e+00 7.805496847211305322e+00
2.635819177895097454e+00 9.877982930120344562e+00
2.220388942663141130e+00 8.469256589718535011e+00
2.158513788679686574e+00 6.865057334398039224e+00
2.594807298325493061e+00 4.698163514527331941e+00
2.677883940612931557e+00 6.482408268807653862e+00
2.390933046443179055e+00 9.524576175089359609e+00
1.912029807303585072e+00 6.945173142712534720e+00
1.981076473428501350e+00 5.855383311914245326e+00
2.164084550986151267e+00 1.129553438441523383e+01
2.155161531002983910e+00 5.769780823669897529e+00
2.105094454880295451e+00 9.559000888490894354e+00
2.000102673174849244e+00 8.501261487806049288e+00
1.879688110844889515e+00 1.086854035864567791e+01
1.931466340784791846e+00 7.296184955050119214e+00
2.758007740300024491e+00 6.918364610137547110e+00
1.858084148917298117e+00 8.488528160686056978e+00
1.896435049168249565e+00 8.439455039176728235e+00
1.866307148783172165e+00 7.660319370575394693e+00
1.761263657456430209e+00 5.984485746137193196e+00
1.644911541661444820e+00 5.749931123965454915e+00
1.806444241019595554e+00 5.809611632434151574e+00
1.900197777616273065e+00 6.304296659621676291e+00
2.524202814353955659e+00 8.471542622365475950e+00
1.851344949670811202e+00 1.092891114994407609e+01
1.576183322496661932e+00 8.033244414954920032e+00
1.479262394417932391e+00 7.378201323457028060e+00
1.703812405287541631e+00 1.108467473150029292e+01
1.955979661625065757e+00 5.572754337023978266e+00
2.164469815453879065e+00 1.064614089440521738e+01
1.794077952286990962e+00 9.271648971375096693e+00
2.167592938428684946e+00 9.026588010318800315e+00
2.006079297495793945e+00 8.788714395366415744e+00
1.619808257411551766e+00 6.494317077799463434e+00
2.345513408041327796e+00 7.726474441534747939e+00
1.893063018909087791e+00 8.836468123417485998e+00
1.742862705841083937e+00 2.257763328203932218e+00
1.569775701048103711e+00 3.433729449232814090e+00
1.887714121803900857e+00 5.981485390676313685e+00
1.983196759294067801e+00 5.076400950406178225e+00
1.257674709367095911e+00 9.776378210659473211e+00
1.407690890929900851e+00 5.783182465086048829e+00
1.800503193578349537e+00 1.256786415408247493e+01
2.191263422914257575e+00 6.742177842759502049e+00
1.648956666897557710e+00 1.195437089013694099e+01
2.876040529724555928e+00 7.405282515336005567e+00
2.250879658641834258e+00 7.883068936460905896e+00
1.749520370170436268e+00 1.012704886101092860e+01
1.985175513766169741e+00 1.142179487711769958e+01
1.582081180365918938e+00 9.777316054404206369e+00
2.042845412583857989e+00 9.878252430645275695e+00
1.838455215212502436e+00 9.278558600131193046e+00
1.708265816686084904e+00 7.264657114741702948e+00
1.989962809971109525e+00 1.011553455210635022e+01
2.275845730326826022e+00 6.251911645656098138e+00
2.536243064902719446e+00 6.855001913978492567e+00
2.168896367832501504e+00 5.822689078592966361e+00
2.186385529585106013e+00 8.675629483304655665e+00
1.909099824180996441e+00 8.669385048052712150e+00
1.484461140030190363e+00 8.447966978379689351e+00
1.939009683393833727e+00 6.168087435844080701e+00
2.172305946484099248e+00 8.550582581248308500e+00
1.949143839531917610e+00 9.083396531065520918e+00
2.499629989227762028e+00 7.261774654354749003e+00
2.197223435536444391e+00 1.293135677537443406e+01
2.750107045133197925e+00 4.974014662766949257e+00
1.699214415789807919e+00 5.437789458430951406e+00
1.941151362098922695e+00 5.763038951761070727e+00
2.845967815682598268e+00 5.294106222321333988e+00
2.332683119955596407e+00 5.230543059993646438e+00
1.687266072061282873e+00 8.395962677389947615e+00
1.695926355756469883e+00 7.060395160654041824e+00
1.793205321118446438e+00 6.501885496162630673e+00
2.284773714218015783e+00 7.391294780633372419e+00
2.039218061017762373e+00 1.027715586823107508e+01
2.412488193218247368e+00 7.082281653519231668e+00
1.507263168653496521e+00 9.785718172443326424e+00
2.222170191733547462e+00 6.511707169977877463e+00
1.636759398149671307e+00 5.031972449003450087e+00
2.279598868993096605e+00 3.372944494867756049e+00
2.095560653694565012e+00 7.884469703313953026e+00
2.402901238557443531e+00 9.310423203113723289e+00
1.614131361552065824e+00 8.777758592416633476e+00
1.644140753919049125e+00 8.326744931942892336e+00
1.691409523952525751e+00 8.642671689534497048e+00
2.048349662962511974e+00 1.222664007758083216e+01
2.056560815202145065e+00 6.529655383978832717e+00
2.055324314508400807e+00 7.235216162366485015e+00
1.686584203543605387e+00 1.273149022787655404e+01
1.707295269888454703e+00 8.672519230354435393e+00
1.866186106984564885e+00 5.977881458189786557e+00
1.900500346740218172e+00 5.244611720526955345e+00
1.970569432808756849e+00 3.083011662736366176e+00
1.968357624588228827e+00 6.400160067369222716e+00
1.253655989248980029e+00 6.117090201519240544e+00
1.583050072296676936e+00 3.828064754217776589e+00
2.052229954633151277e+00 4.406795487379060461e+00
2.172893198463529352e+00 8.887760149799079912e+00
2.436923709861205545e+00 7.196277913785075420e+00
2.374320212561412013e+00 6.401148806738468089e+00
1.594484297918217219e+00 5.208555493443014051e+00
1.383250762743651441e+00 7.073173405455504437e+00
2.372888566751573780e+00 6.739070495895277624e+00
2.472209651321747526e+00 8.729002132149085824e+00
2.344488961721731712e+00 1.126369798849480119e+01
1.652344992833803872e+00 8.261174891366605877e+00
1.823705082056396698e+00 9.067561467038094847e+00
2.604468729310074782e+00 6.668478893744525848e+00
1.713220666586396712e+00 4.435092311374984497e+00
1.813894371752736046e+00 5.919623582695384911e+00
2.008263377378930237e+00 7.670176232868279875e+00
2.438918253963483718e+00 7.643122820407023177e+00
2.190686590441406789e+00 9.048671897034962441e+00
1.959419261498013709e+00 5.455554518822554044e+00
2.276551791976664685e+00 7.761228382751810706e+00
1.893243831129391097e+00 9.664594677547354351e+00
2.173945966593718637e+00 1.260348190674991109e+01
2.377423988303445146e+00 9.502252688145192749e+00
2.048167594627005705e+00 6.835652284176031657e+00
1.505411273510862014e+00 5.697140105660277065e+00
1.839491425959409954e+00 8.869708709924664092e+00
1.496992357293267073e+00 6.140790542127086304e+00
2.755762683159822757e+00 9.504074781540566619e+00
2.332453301993713701e+00 1.005196487019977880e+01
1.829648134411563376e+00 7.610516003501289539e+00
2.124923506733938705e+00 9.422882711017431134e+00
2.460201610330707833e+00 7.933036789250006215e+00
1.850308660317809162e+00 1.137931215999903678e+01
1.477454324883055170e+00 5.915156055242191790e+00
2.224815164906924991e+00 6.042348466558518538e+00
1.819385157117519691e+00 7.536212743766456335e+00
1.649466886656055786e+00 5.657920299184540092e+00
1.866899335238514368e+00 7.269918232495153454e+00
1.939935684560084805e+00 1.107445221097821353e+01
2.494286267523720291e+00 2.444531354358049136e+00
1.518247277534340522e+00 1.118204309908887950e+01
2.233470107214723388e+00 8.326138115228914671e+00
2.097311511365210102e+00 6.742574559001432100e+00
1.917459036669042272e+00 8.815228375360261381e+00
2.187949473472666106e+00 7.511535846006382577e+00
1.507009202663391001e+00 8.733162413443805505e+00
2.027817517884834775e+00 8.141604019032227413e+00
1.888282856475119065e+00 8.653873317158327083e+00
2.018517796314127200e+00 8.566919645927653093e+00
2.363279069810495514e+00 8.201082586137991015e+00
1.419893769045785348e+00 7.640533729014914677e+00
1.280763196385023228e+00 1.143983733168036210e+01
1.315852421604723377e+00 8.365223442393222797e+00
2.090620355905998373e+00 8.213836616087693443e+00
1.444968862060300951e+00 3.925611169390781807e+00
1.927700138772957095e+00 9.056083206883934977e+00
1.747270936646907025e+00 1.050285968378355328e+01
2.363571539673302357e+00 8.682661478759959195e+00
1.931682075662904952e+00 5.689898922736950304e+00
1.394505199818099950e+00 8.571409784502499463e+00
2.130486389910224876e+00 6.550066488993356195e+00
2.507832660753678056e+00 6.345309636832790368e+00
2.348236066266096600e+00 7.048645272965255337e+00
1.856455265519381781e+00 6.205016715202929412e+00
1.471706490266246892e+00 6.088110158202368005e+00
1.470286890107205924e+00 8.463348806001230074e+00
1.766450752669178614e+00 1.146496918072937632e+01
1.980742641393666403e+00 8.303045623335304271e+00
2.157771158305288761e+00 6.190597541740412879e+00
2.243538068459106860e+00 4.590759936550593778e+00
1.829113862865280993e+00 6.442410935777843406e+00
2.161298936183591923e+00 9.515382602303434467e+00
1.762553174290408808e+00 6.909066886986480860e+00
1.964073442826542948e+00 7.654312062539269768e+00
2.008705175961477352e+00 8.253666686414195652e+00
1.419458707859124091e+00 9.355360135573269176e+00
2.047482877753730612e+00 8.176159613648454894e+00
1.922298990481012826e+00 7.340842796255454772e+00
2.723691667391745508e+00 5.941470264748660135e+00
1.543213391454095085e+00 6.489843929341834183e+00
1.544894344367906847e+00 5.156821864771745645e+00
1.735496605774366818e+00 5.949778584647821944e+00
1.557364227110522581e+00 7.205684539633896435e+00
1.991858599753290049e+00 6.769133473376701460e+00
1.743752921587951032e+00 8.430013755708579026e+00
2.807749460785094797e+00 9.620702460382085874e+00
2.138506461189181529e+00 9.233511954467971350e+00
2.448021065258850992e+00 8.525857074243772260e+00
2.525802457904140041e+00 1.037276136437771257e+01
1.618853120276191548e+00 5.875917895326716156e+00
2.558054073767669134e+00 6.279853343212056238e+00
1.686708507772126442e+00 6.555297936069427678e+00
2.012561436824315209e+00 1.115725408461918455e+01
2.451676682847219624e+00 7.601058590696789352e+00


==> results/irl-00_beliefs.dat <==
training 		 validation
5.112268509046857368e+00 3.959070467733551979e+00
5.574436958134094233e+00 4.160125734304278566e+00
6.210829242915758996e+00 3.852109919622200174e+00
5.947439117432322675e+00 4.045236902294860215e+00
6.581249496284362621e+00 4.211168129980455532e+00
4.929459714596511333e+00 4.504017523861167049e+00
4.876279253579243189e+00 4.896576942349534001e+00
6.154971551369976979e+00 3.594957174288245572e+00
6.092857588913080491e+00 4.030908463075338233e+00
5.181329792032175696e+00 3.590488166367936884e+00
6.036875461488570238e+00 4.254617035982447781e+00
6.072175379763907088e+00 5.405853651633869106e+00
6.075620359318687491e+00 4.200996759337519926e+00
6.982875829064409068e+00 3.701828687367818116e+00
5.622553011608834694e+00 4.857618070930563192e+00
7.224191500230480401e+00 2.640517035711269500e+00
5.970101196446400138e+00 4.764019189008334543e+00
5.147054126007295061e+00 3.942287217279414335e+00
6.778794583574279997e+00 3.518786138121574592e+00
5.698257987012970815e+00 4.963916403829295554e+00
4.892058105244458943e+00 4.703394315215648547e+00
6.617139383200540514e+00 3.347115659202779980e+00
6.107885961418704213e+00 3.161004187250093356e+00
5.240126506023209174e+00 4.559671577909208295e+00
6.825328627432282858e+00 3.210978286120630631e+00
5.666707267175737250e+00 3.992981877223046538e+00
5.408674279436617383e+00 4.081951066859728527e+00
5.030055002520096075e+00 4.914435696035322820e+00
5.990047165808091378e+00 2.875760265709182750e+00
5.619484146471362962e+00 5.134211161753992059e+00
5.416444203071359986e+00 4.909343886059185813e+00
5.533736747269622391e+00 3.967312495843619224e+00
6.802986467250707214e+00 2.980343678676040664e+00
5.172516215329689970e+00 4.742186331249700793e+00
6.786827715309375897e+00 4.067847072145398535e+00
6.294018835652883226e+00 3.443710821147434764e+00
5.458985957397279876e+00 4.601992443632412666e+00
5.783080683484085327e+00 4.450203008602069410e+00
6.602616940846559146e+00 4.527423805500112586e+00
5.794689878579445619e+00 3.048178093739145389e+00
6.219735670272258155e+00 4.068730303574247920e+00
6.920652868896763898e+00 4.002136890977795680e+00
6.542139946135485218e+00 3.604210408793517395e+00
5.196855660824189371e+00 4.303659537960753845e+00
5.601682606426168221e+00 4.102040086027989751e+00
7.173574820421171339e+00 3.287201707970675901e+00
6.039184254635699745e+00 3.798513763725725134e+00
5.142773010804087441e+00 3.901754326064306166e+00
4.756028830690702591e+00 4.479928501609966141e+00
6.818716304313689136e+00 3.810078432849532515e+00
5.565859420988568118e+00 3.868104815653926387e+00
5.545914097086394712e+00 4.843215468763924392e+00
6.303952964124602154e+00 4.925816140779465613e+00
5.674076590888131655e+00 3.889039679364359348e+00
5.958777310828741847e+00 3.944903613214948646e+00
6.320574580825282673e+00 3.710706350489952232e+00
7.991359015019732226e+00 3.672571336968543321e+00
5.851606289293643570e+00 4.655443319711221939e+00
5.120106607486627048e+00 4.589429373863620043e+00
6.208381056804319620e+00 4.487327911370297961e+00
5.679199043185508167e+00 3.886835042454827693e+00
5.671928487808814090e+00 3.920327886000272155e+00
6.743118330747424061e+00 3.902612493850164732e+00
7.045375540758134214e+00 3.834094211311905642e+00
5.952699512026348394e+00 3.979561497853803864e+00
6.264888632304780103e+00 3.754621107111783207e+00
5.271492048792709717e+00 4.625558681341913392e+00
6.529524460213171899e+00 3.441358844305715703e+00
5.687977454427262991e+00 4.550895986512837332e+00
5.737814749834465822e+00 4.591242096039782616e+00
5.163747649342772306e+00 4.543978377370612165e+00
6.086685907079909086e+00 4.652025892959050779e+00
5.861263400486039998e+00 5.038746506713757789e+00
6.616463545987327777e+00 2.628154427299025375e+00
6.378057662573521469e+00 3.855601371585520631e+00
5.945302293900012636e+00 3.649713084867495461e+00
6.415784903855650256e+00 4.012066095815811195e+00
6.260944848449442546e+00 4.136950376199085788e+00
5.564576868639020901e+00 3.981711319741214616e+00
6.087516381526948628e+00 4.516763213106893105e+00
4.903607790804893618e+00 4.741566422869905928e+00
6.307794839879250048e+00 4.436201534072222508e+00
5.677801559258435660e+00 4.035681449533174536e+00
8.190656486544995118e+00 3.613471816267250336e+00
5.999429537815907487e+00 4.809727404050638810e+00
6.223901752639104501e+00 3.555093926353028788e+00
5.368466693067641238e+00 4.355008822768491328e+00
5.749486459551005346e+00 4.020640983381769118e+00
6.960759978273950210e+00 3.428130949159554852e+00
5.006373166995903290e+00 4.041036979417797603e+00
5.158535448786387256e+00 3.976090180756843839e+00
6.223040143553127734e+00 3.124921321188846690e+00
5.741960073303218337e+00 3.738497424868906016e+00
4.681600276529982452e+00 3.829892148340050984e+00
6.128865620581826157e+00 2.803468207844740157e+00
5.448432046264198192e+00 4.785903985858891652e+00
4.731388639349360048e+00 3.977167953219613583e+00
5.302245586802229127e+00 3.588393460478142671e+00
5.801450656489455682e+00 3.946038228797530412e+00
5.466410785962264818e+00 4.992292963659282101e+00


==> results/irl-10_beliefs.dat <==
training 		 validation
1.721693294108922911e+00 2.096443579175242267e+00
1.389869893783594490e+00 2.677847513968125703e+00
2.115052290565974324e+00 3.053455440182356373e+00
2.365052308538517778e+00 2.518475209947125926e+00
1.674344177199615258e+00 3.149415820532070587e+00
1.148126524657511194e+00 2.320409884808165568e+00
1.752558473869352040e+00 2.851009658564873650e+00
1.638604823003272815e+00 1.329773143265022828e+00
1.684454728156079995e+00 1.871891434298748269e+00
1.672478049007906975e+00 2.171064477358379818e+00
1.880797267463496070e+00 3.460463009140386070e+00
2.299924555385169267e+00 2.749210957653419385e+00
1.619488843957104240e+00 1.759440169243362773e+00
2.060035457700967410e+00 2.142591936279596876e+00
1.670825795880260145e+00 1.421499672416822291e+00
1.946308341450529555e+00 3.250975681034279585e+00
2.077393014751054867e+00 3.070747701409875852e+00
1.307477857782155306e+00 3.010183316835470357e+00
1.586584139669854121e+00 2.522737153308141078e+00
1.454076093279477844e+00 4.093160009212209793e+00
1.642042936435526457e+00 4.043234755488259502e+00
1.448231478642393544e+00 3.055057022014561419e+00
1.611726752626428505e+00 3.526444121284218802e+00
1.835146110561748145e+00 1.859112803768569355e+00
2.019470865678350435e+00 1.946105243105148208e+00
1.507146178345934118e+00 1.956329460587733493e+00
1.946697735771405480e+00 2.341794927321230180e+00
1.849646445007940398e+00 2.001367324274453185e+00
1.769445592929138611e+00 1.875890919532063439e+00
1.276458337983640279e+00 4.214820362702957901e+00
1.423920052786816770e+00 1.589567261557802480e+00
1.950388818281892922e+00 2.142508402896217579e+00
2.227190844814746384e+00 1.609483623241276806e+00
1.414508592311170876e+00 2.294532937069984069e+00
1.945147620881606088e+00 3.081489742795797238e+00
1.367326743370217423e+00 2.766867742916376383e+00
1.717488593389121743e+00 2.547745994115538259e+00
1.595228143949226851e+00 2.405237777663528753e+00
2.038133782146314132e+00 1.589818226781846366e+00
1.630255403134911463e+00 3.108356065391415957e+00
1.343382735139096118e+00 2.983768394918545841e+00
1.612079018433661970e+00 2.983478868173476073e+00
2.254067871944400725e+00 2.941002864579428611e+00
1.660762636659220082e+00 2.990722462655276637e+00
1.201815869352793609e+00 3.748624704778662053e+00
1.406182079419276088e+00 2.786056439618381564e+00
2.075131190226644939e+00 2.636225781683550817e+00
2.350147321267264999e+00 1.334234363208025798e+00
1.960136311256923225e+00 3.201597520428334676e+00
1.605885870776226243e+00 2.736067237735795299e+00
1.782895185134353966e+00 1.455879088698235124e+00
1.802559200979304777e+00 2.378036508591475862e+00
1.759882741654825278e+00 1.622271549167864313e+00
1.461344881666273743e+00 2.130926452053668374e+00
2.092497256961857843e+00 2.064526971205620676e+00
1.840388131406959449e+00 2.867711395244822992e+00
1.585572687936916747e+00 3.015805100311100606e+00
1.406426994947312270e+00 3.039156869443254472e+00
1.205682290525996958e+00 3.096771192920648286e+00
1.141471155096239531e+00 4.172649395961715690e+00
1.911495688656529968e+00 2.802918080725265604e+00
1.582467778082111254e+00 2.320744787453421054e+00
2.137828168100972981e+00 1.022215564037809665e+00
1.490156902524357507e+00 2.882640447010576867e+00
1.786587877665740454e+00 3.260934070669574858e+00
1.370171780780393034e+00 2.445580823737559140e+00
1.443800901192837660e+00 2.309526037344648675e+00
2.349968194316784942e+00 2.305195157254055882e+00
1.915250790816406923e+00 1.778003866984172454e+00
1.488789243636773119e+00 3.413889025372922603e+00
1.780138046655669326e+00 3.084955624054246393e+00
1.052713754553498582e+00 4.115563448994154605e+00
1.888677826290234396e+00 2.337247831082192029e+00
1.589085696727434494e+00 2.528729731847520146e+00
1.270248617233962651e+00 3.681710918213949579e+00
1.725637018596199113e+00 2.288152898896298026e+00
1.814586405047940776e+00 3.578666300346543316e+00
1.883131668981866014e+00 2.145945078578289422e+00
1.645920398639993509e+00 3.909844034290373305e+00
1.553250014055030270e+00 2.543806810773212135e+00
1.585262542880448988e+00 2.412350679942284692e+00
1.601118583088235736e+00 4.397380705311275229e+00
1.381154484291758910e+00 3.071114060583395755e+00
1.879587982636382382e+00 3.046730432618559359e+00
1.273382291927535048e+00 1.707442036141107122e+00
1.768748713685512453e+00 2.082908554666431655e+00
1.623654770256465651e+00 2.871430435147696691e+00
1.772486088625854439e+00 1.651396936738923849e+00
1.989544066672116029e+00 3.139747108619741045e+00
1.746116983091195562e+00 3.264818347271390753e+00
1.468289481435932409e+00 2.314477224509480457e+00
1.944077435518899222e+00 1.805880934566117757e+00
1.533671976298203399e+00 3.044665282866157785e+00
1.388030296845519818e+00 3.294803933846108812e+00
1.478076714528469227e+00 2.269033067775353185e+00
1.583734047641215614e+00 2.656126313184249188e+00
1.878859782385130073e+00 2.368767356932006685e+00
1.479786892759632044e+00 2.093459143809717204e+00
1.723803757430739214e+00 2.962208574555053708e+00
1.583478035567579933e+00 1.645917545904307389e+00


==> results/results.txt <==
# Scenario 1
# Command: "Go to the kitchen down the hallway"
# Environment: Start outside 33x facing kitchen
#
# Unknown Map:

1) lcmlog-2014-09-30.00

success: yes
distance = 12.78 m
time = 123.58 sec

2) lcmlog-2014-09-30.01

success: yes
distance = 12.19 m
time = 129.81 s

3) lcmlog-2014-09-30.02

success: yes
distance = 12.17 m
time = 174.97 s

4) lcmlog-2014-09-30.03

success: yes
distance = 12.26 m
time = 87.26 s

5) lcmlog-2014-09-30.05

success: yes
distance = 12.52 m
time = 129.14 sec

6) lcmlog-2014-10-01.00

success: yes
distance = 13.79
time = 88.10 s

7) lcmlog-2014-09-30.04

success: yes*
distance = 17.93 m
time = 362.75 s


# Known map

1) lcmlog-2014-10-01.06

success: yes
distance = 12.41 m
time = 53.76 s

2) lcmlog-2014-10-01.08

success: yes
distance: 13.13 m
time = 80.50 s

3) lcmlog-2014-10-01.09

success: yes
distance = 13.74 m
time = 53.19 s



# Simulation
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.00
        Distance = 15.25, Time = 91.33 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.01
        Distance = 14.83, Time = 80.78 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.02
        Distance = 15.20, Time = 84.31 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.03
        Distance = 13.09, Time = 70.93 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.04
        Distance = 15.09, Time = 75.45 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.05
        Distance = 13.50, Time = 81.35 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.06
        Distance = 35.97, Time = 103.52 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.07
        Distance = 14.51, Time = 66.91 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.08
        Distance = 15.39, Time = 83.68 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.09
        Distance = 13.54, Time = 89.53 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.10
        Distance = 13.01, Time = 15.80 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.11
        Distance = 12.91, Time = 14.49 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.12
        Distance = 12.91, Time = 16.00 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.13
        Distance = 12.77, Time = 16.30 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.14
        Distance = 12.84, Time = 24.47 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.15
        Distance = 12.89, Time = 15.80 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.16
        Distance = 12.87, Time = 18.52 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.17
        Distance = 12.88, Time = 19.03 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.18
        Distance = 12.81, Time = 18.33 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.19
        Distance = 12.90, Time = 24.46 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.20
        Distance = 40.95, Time = 106.76 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.21
        Distance = 17.00, Time = 69.73 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.22
        Distance = 47.83, Time = 104.16 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.23
        Distance = 27.30, Time = 92.69 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.24
        Distance = 16.89, Time = 78.31 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.25
        Distance = 14.81, Time = 67.62 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.26
        Distance = 17.41, Time = 65.71 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.27
        Distance = 40.60, Time = 114.40 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.28
        Distance = 16.74, Time = 73.46 seconds
opened /Users/mwalter/Desktop/from_vmware/lcmlog-2014-10-02.29
        Distance = 13.30, Time = 82.86 seconds

